Variable binding, symmetric monoidal closed theories, and bigraphs

This paper investigates the use of symmetric monoidal closed (SMC) structure for representing syntax with variable binding, in particular for languages with linear aspects. In our setting, one first specifies an SMC theory T, which may express binding operations, in a way reminiscent from higher-order abstract syntax. This theory generates an SMC category S(T) whose morphisms are, in a sense, terms in the desired syntax. We apply our approach to Jensen and Milner's (abstract binding) bigraphs, which are linear w.r.t. processes. This leads to an alternative category of bigraphs, which we compare to the original.

==> abstract.txt <==
This paper investigates the use of symmetric monoidal closed (SMC)
structure for representing syntax with variable binding, in
particular for languages with linear aspects.  In our setting, one
first specifies an SMC theory T, which may express binding
operations, in a way reminiscent from higher-order abstract
syntax. This theory generates an SMC category S(T) whose morphisms
are, in a sense, terms in the desired syntax. We apply our approach
to Jensen and Milner's (abstract binding) bigraphs, which are linear
w.r.t. processes. This leads to an alternative category of
bigraphs, which we compare to the original.

